Modelling the Nordic power system expansion with PyPSA-Eur: a comparison with the Nordic Grid Development Perspective 2025

We compare the Nordic Grid Development Perspective 2025 (NGDP) with a least-cost transition pathway for the Nordic power system obtained with PyPSA-Eur for the period 2025-2050 under a net-zero CO$_2$ constraint. The model co-optimises generation, storage, and transmission expansion with hourly system operation while constraining the Nordic generation mix to remain consistent with NGDP milestone ranges. Overall, the optimised capacity pathways reproduce the broad NGDP expansion of wind and solar power, with Denmark emerging as the main locus of offshore wind and solar deployment, Finland as a major site for onshore wind expansion, and Norway and Sweden relying more strongly on existing hydropower and nuclear capacity. The main discrepancy between the two pathways does not lie in the broad build-out of variable renewables, but in the timing and role of hydrogen. Whereas the NGDP treats hydrogen as an early and steadily increasing component of industrial demand and system development already from 2030, PyPSA-Eur delays substantial hydrogen deployment until 2045-2050, when it becomes cost-effective primarily as a flexibility and seasonal storage option in a strongly variable-renewable-energy-dominated system. This contrast suggests that early hydrogen build-out in the Nordics is not a robust outcome of cost optimisation alone, but depends strongly on assumptions regarding industrial demand growth, sector coupling, and anticipatory infrastructure planning. We therefore argue that hydrogen remains the principal strategic uncertainty in the Nordic transition, with the NGDP representing a more anticipatory planning perspective and PyPSA-Eur a more conservative least-cost timing of deployment.

==> balances_nordics_by_country_pgfplots.csv <==
Country,Year,Nuclear,Hydroelectricity,CHP,CCGT,Onshore wind,Offshore wind,Solar HSAT,Solar fixed tilt,Solar rooftop,Distribution grid,Industry,Heat pump,BEV charger,H2 Electrolysis,Methanolisation,Ammonia,Power export
Denmark,2025,0.0,0.0,1.01333685244,1.49362713384,18.2411442828,20.319550270449998,0.8150637007599999,3.85241597445,3.096287e-05,-40.73290793502,-8.79,-8.802539379450002,-0.91219987595,-2.9604299999999988e-06,-0.00163898289,-0.00037043773,13.53040754652
Denmark,2030,0.0,0.0,0.09519310732000001,0.6133963891199999,19.374632691160002,19.797021643580003,13.67244647896,3.6876325042099998,5.76388421764,-49.45467030854,-10.22,-9.0215608552,-3.39089099547,-2.733398e-05,-0.00112871456,-0.00027635176000000004,10.47447235797
Denmark,2035,0.0,0.0,0.24107220426,0.83517145235,17.23523358557,65.42124855418001,20.5385424835,3.10470041451,8.09332479243,-73.23959079593,-12.6,-11.22725067341,-7.81528220996,-6.239772e-05,-0.00493319322,-0.0005961224,-7.8874428241
Denmark,2040,0.0,0.0,0.00011490300000000001,0.7121928361300001,15.351792854909998,112.08320387324,29.14439145095,2.68796488354,8.094517680320001,-103.24998927117998,-14.98,-14.012096396670001,-11.81083983735,-5.31475746923,-4.328883e-05,-8.067037000000001e-05,-16.71202376502
Denmark,2045,0.0,0.0,3.9116779999999997e-05,0.03469074754,24.30444003006,212.26542658359998,34.49065072711,3.0981329641199995,8.097406537149999,-85.30627207172,-16.41,-14.938234848370001,-13.99269745397,-109.04681833515001,-4.344210498509999,-0.21395667830999998,-37.00473935328
Denmark,2050,0.0,0.0,0.00011432923000000001,4.641877e-05,25.27744401286,215.81603763233,39.21158908901,3.35865151609,8.09282773521,-53.78985631114,-17.84,-16.28276906666,-16.02499398987,-156.82702406976,-8.084271667640001,-0.20932384355999997,-15.288434494419999
Finland,2025,35.30706375744,12.03934577412,4.81099178516,0.0023091341,18.14830020533,0.05440801151,0.24861323230000001,1.0567073179199997,2.869395e-05,-15.505238986029998,-38.91,-7.362222045120001,-0.85328653737,-1.7739119999999996e-05,-0.0014667431799999999,-0.04037453729,-8.539936189510001
Finland,2030,32.764408133180005,12.038810523250001,3.6781178583,0.15537468295,39.75312998705999,0.0540421827,5.58738521544,1.0542936651900001,3.3403417940499995,-29.034452461869993,-41.19,-15.462055983860001,-3.27109277274,-4.538969e-05,-0.0013775836,-0.02771202455,-5.9875704155700005
Finland,2035,28.11089525355,12.03639808126,1.3629871668500002,0.23769030860999998,66.49427160903,0.04901089521,5.910094619370001,1.04052688916,8.13245895912,-27.2477686475,-44.88,-18.29376859174,-7.567868235980001,-0.00010734184,-0.0014757824099999998,-0.00058450131,-14.341467204159999
Finland,2040,21.66244786811,12.03662387899,0.08981750681,0.06727307325,89.26276404532,0.0,10.46507719437,1.0127348110199998,9.067241212559999,-31.23341128982,-48.53,-19.66614096368,-11.263075231559998,-1.03597692083,-9.04881e-05,-0.00011292400999999999,-18.163513097769997
Finland,2045,26.89985309406,12.03876509314,6.1007820000000004e-05,0.07170271222999999,97.88345547501999,0.0,14.78785547784,1.03413959146,9.06801778743,-16.955524399339996,-50.82,-23.93484522147,-13.73071695218,-39.1888569332,-5.79096442706,-0.00023541455000000003,-5.8712184486
Finland,2050,28.393785758809997,12.03541019318,0.00021867229,0.03491260479,103.29814739534,0.0,19.075070272149997,1.03172263372,9.067095957860001,-7.444620050229996,-53.08,-23.13245761405,-15.88123383311,-58.073164643830005,-6.10290948987,-0.00055282958,-3.8980256294499998
Norway,2025,0.0,115.16000977851,0.01065017008,0.00113495263,15.25880507708,4.23863464055,1.2638793640900001,0.62624199899,8.161426e-05,-93.60918948084999,-17.25,-11.25992241678,-0.5603357768399999,-2.509838e-05,-0.01640200335,-1.03129316928,-12.26433178203
Norway,2030,0.0,115.08002616861,0.00037835275,0.00488529058,15.24059551903,7.63184693693,4.992337103350001,0.62249189053,0.8596344349699999,-74.93733103071999,-20.25,-11.605214724449999,-2.40470974948,-0.00011645729,-7.44971175983,-1.06887768821,-23.68251463495
Norway,2035,0.0,115.00522321669999,0.00033320665999999997,0.13954883878,14.76514542021,12.48752181162,4.99130441146,0.6156303472900001,4.32064907805,-77.56922719684,-25.03,-12.27809348157,-5.36741534198,-0.00260736866,-21.75395908888,-1.1420830933100001,-2.2701815592
Norway,2040,0.0,114.92194455519,0.00025578782,0.21160468418,14.46613867646,16.95078891048,4.98672848254,0.60983189976,7.52720161582,-83.63425317007999,-29.68,-13.12773591038,-8.20342088997,-0.33489293493,-19.53063837138,-1.3382596114399998,3.1607055662900003
Norway,2045,0.0,114.96207822512001,0.00011460827,0.31131521356,15.39619933513,27.35710973845,9.870224661529999,0.6139126757200001,7.69967096763,-81.73972963053,-32.51,-17.87297971246,-10.116024989569999,-18.715935298549997,-15.542027923390002,-1.14315785485,5.38471301015
Norway,2050,0.0,114.99215706004999,0.00039631308000000003,0.0965624545,17.63567680461,27.3298642735,14.3472673608,0.6071709509900001,8.013166836149999,-85.19179419819,-35.19,-17.13574038657,-11.68061051068,-21.70891954464,-10.62436989885,-1.0741324652800002,2.18425556257
Sweden,2025,61.66927236635,55.35976812492,2.98530223074,0.00076790851,36.38225618808,0.62383452045,2.1119936041700003,4.8527930363600005,8.260661999999999e-05,-85.02963171218,-49.15,-12.2983337117,-1.2923039922100001,-5.1623459999999995e-05,-0.00303110667,-0.00709552219,-15.104388523559999
Sweden,2030,58.152564762649995,55.33514739496,2.4032281492900003,0.010926230600000001,42.298239239210005,0.62191608677,2.1114136033599995,4.84803875217,5.16505e-05,-80.44715937138,-49.88,-19.323988068909998,-5.07369582632,-9.847642e-05,-0.0027121327900000002,-0.00846702291,-7.54179856742
Sweden,2035,52.307434466619995,55.32349044705,1.16190875165,9.984676e-05,48.426776869769995,3.14630337506,2.1106136996199996,4.83598602027,1.29688908908,-68.63906636304,-51.09,-23.105422672510002,-11.19901813611,-5.363694e-05,-0.00397677875,-0.011528459119999999,-6.71783181058
Sweden,2040,42.68162608089,55.31106568739,0.26415496438999997,6.229691e-05,55.12151193616,6.27571604116,2.02792631636,4.79540713982,4.397753809929999,-56.256526907419996,-52.24,-26.233828397539998,-17.22790831186,-0.02391637383,-0.0001369372,-0.00017676971,-9.69754783293
Sweden,2045,70.02332277538,55.315897452369995,0.11981404935000001,3.889065e-05,62.711365261649995,8.21342342547,2.0902514662,4.81424884297,8.744321586169999,-82.39915447566999,-52.93,-33.012962743980005,-20.93701030453,-0.1979053837,-0.00632141556,-0.00085125033,-17.733695420900002
Sweden,2050,73.64627345487,55.31825001825,0.0003487829,0.00013893502,70.27088801341,27.801722170450002,2.08384659223,4.7778051790800005,14.45346351527,-95.64518547734,-53.55,-31.03066454583,-24.30054052242,-16.10112891418,-0.01696775327,-0.00066971728,-21.46102940901


==> capex_by_tech_DK.csv <==
Year,Solar,Offshore Wind,Onshore Wind,Nuclear,Hydrogen
2025,0.0,0.0,0.0,0.0,0.0
2030,0.79,-0.0,0.0,0.0,-0.0
2035,1.17,2.0,-0.04,0.0,-0.0
2040,1.58,3.92,-0.07,0.0,0.13
2045,1.76,8.05,0.12,0.0,2.73
2050,1.94,8.17,0.11,0.0,3.74


==> capex_by_tech_FI.csv <==
Year,Solar,Offshore Wind,Onshore Wind,Nuclear,Hydrogen
2025,0.0,0.0,0.0,0.0,0.0
2030,0.39,0.0,1.05,-0.0,-0.0
2035,0.62,0.0,2.6,-0.0,-0.0
2040,0.88,-0.0,4.11,-0.0,0.02
2045,1.06,-0.0,4.32,-0.0,0.86
2050,1.25,-0.0,4.51,-0.0,1.21


==> capex_by_tech_NO.csv <==
Year,Solar,Offshore Wind,Onshore Wind,Nuclear,Hydrogen
2025,0.0,0.0,0.0,0.0,0.0
2030,0.19,0.16,0.0,0.0,-0.0
2035,0.35,0.4,-0.03,0.0,0.0
2040,0.49,0.63,-0.04,0.0,0.01
2045,0.7,1.08,-0.03,0.0,0.45
2050,0.91,1.08,-0.07,0.0,0.48


==> capex_by_tech_SE.csv <==
Year,Solar,Offshore Wind,Onshore Wind,Nuclear,Hydrogen
2025,0.0,0.0,0.0,0.0,0.0
2030,-0.0,0.0,0.24,-0.0,-0.0
2035,0.05,0.13,0.5,0.0,0.0
2040,0.17,0.27,0.73,-0.0,0.0
2045,0.33,0.36,0.84,2.93,0.02
2050,0.53,1.21,0.94,2.93,0.31


==> installed_capacities_nordic_by_country_pgfplots.csv <==
Country,Year,Nuclear,Hydroelectricity,Onshore wind,Offshore wind,Solar fixed tilt,Solar HSAT,Solar rooftop
Denmark,2025,0.0,0.0,4.831519999999999,2.8203499999999995,3.9378999999999995,0.0,0.0
Denmark,2030,0.0,0.0,5.147710867544416,4.199988774770424,3.937980476558269,11.229237521017264,5.832782038393283
Denmark,2035,0.0,0.0,4.783252575816194,14.29998887531186,3.938075688002682,16.99000958421261,8.221918148543184
Denmark,2040,0.0,0.0,4.542262178274674,24.39998921001944,3.939133252338976,25.138950794342346,8.221918259106285
Denmark,2045,0.0,0.0,6.399999970585836,43.906631701772305,3.9379660385957966,28.840118027560237,8.221918245838195
Denmark,2050,0.0,0.0,6.399999688133398,44.49995164501816,3.939416093505627,32.538671025390194,8.22191826159042
Finland,2025,4.362,2.6416,8.279975433312229,0.012702776555532888,1.18621,0.0,0.0
Finland,2030,4.362000467617277,2.6416,18.60000485187769,0.012702776555532888,1.186295728930596,4.803549898640372,3.6101696317431315
Finland,2035,4.362000050054537,2.6416,32.350004894327135,0.012702776555532888,1.1863733204619602,5.098755929385841,8.814875059491975
Finland,2040,4.362000146582884,2.6416,46.10000000918579,0.0,1.186916862662177,9.177193946302609,10.235891472605811
Finland,2045,4.3620000738578275,2.6416,48.10000181047727,0.0,1.1862841087109155,12.877825988741407,10.235890950012505
Finland,2050,4.36200001811645,2.6416,50.10001077151432,0.0,1.1874456607488333,16.576667637824112,10.235890321489132
Norway,2025,0.0,31.397709999999993,5.006627195354642,0.04608642441130359,0.7441154222200951,0.0,0.0
Norway,2030,0.0,31.397709999999993,7.9999992877671975,1.5999725975896308,0.7442414577560202,4.170397015974003,0.8853753421569089
Norway,2035,0.0,31.397709999999993,7.7480342950248025,2.799961999653615,0.7442988750031663,4.170297234078369,4.5854103760818905
Norway,2040,0.0,31.397709999999993,7.632395908573205,3.999969721638251,0.7442705514410921,4.170180567840345,8.285551641556202
Norway,2045,0.0,31.397709999999993,7.844728349698429,5.999974880528543,0.7442205534028203,8.287771029574975,8.468011941358574
Norway,2050,0.0,31.397709999999993,7.800001428557656,6.001054934760944,0.7456500127725991,12.181736243071823,8.872712091973545
Sweden,2025,8.617,12.250186624932509,17.0205500452445,0.15431157563637504,4.932843428485408,0.0,0.0
Sweden,2030,8.617000007986109,12.250186624932509,20.60000455261822,0.15436149232430538,4.932894115550273,1.6667677034039574,7.529507448954327e-05
Sweden,2035,8.617000140694264,12.250186624932509,22.900002859477198,0.7999743305704899,4.932970536297074,1.666861019555282,1.3001761292911134
Sweden,2040,8.617000005465496,12.250186624932509,25.200001658530557,1.599981444440631,4.932928943642065,1.6667751544945302,4.400298274174618
Sweden,2045,12.500000019904961,12.250186624932509,26.60000002674189,1.999986008026468,4.932902557200582,1.6667720739876513,8.714358987685493
Sweden,2050,12.500003141970012,12.250186624932509,28.00002619709768,6.143069422261452,4.933478021520498,1.6674055515708173,14.404757455300969

